Period Adaptation for Continuous Security Monitoring in Multicore Real-Time Systems

We propose a design-time framework (named HYDRA-C) for integrating security tasks into partitioned real-time systems (RTS) running on multicore platforms. Our goal is to opportunistically execute security monitoring mechanisms in a 'continuous' manner -- i.e., as often as possible, across cores, to ensure that security tasks run with as few interruptions as possible. Our framework will allow designers to integrate security mechanisms without perturbing existing real-time (RT) task properties or execution order. We demonstrate the framework using a proof-of-concept implementation with intrusion detection mechanisms as security tasks. We develop and use both, (a) a custom intrusion detection system (IDS), as well as (b) Tripwire -- an open source data integrity checking tool. These are implemented on a realistic rover platform designed using an ARM multicore chip. We compare the performance of HYDRA-C with a state-of-the-art RT security integration approach for multicore-based RTS and find that our method can, on average, detect intrusions 19.05% faster without impacting the performance of RT tasks.

==> Review_comments/emsoft19_reviews.txt <==
Dear Monowar Hasan, Sibin Mohan, Rodolfo Pellizzoni and Rakesh Bobba, 

We regret to inform you that the program committee has decided not to invite the following submission to the second round. 

ID 46  
Title Semi-Partitioned Scheduling for Continuous Security Monitoring 

In most cases, the decision to reject was a hard one to make and dictated by the large number of submissions and the extremely tight timeline available for revisions. Some of the papers generated extensive discussions that are summarized in a META-REVIEW. We invite you to participate in EMSOFT 2019 by submitting a work in progress paper whose deadline is on June 7, 2019. 

Sincerely, 
Sriram and Tim 

============================================================================ 
EMSOFT 2019 Reviews for Submission #46
============================================================================ 

Title: Semi-Partitioned Scheduling for Continuous Security Monitoring
Authors: Monowar Hasan, Sibin Mohan, Rodolfo Pellizzoni and Rakesh Bobba
============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
         Relevance to EMSOFT (1-4) (1-4): 3
    Presentation/Readability (1-4) (1-4): 3
                 Originality (1-4) (1-4): 1
         Technical Soundness (1-4) (1-4): 2
          Overall Assessment (1-4) (1-4): 2

Summary of the Paper
---------------------------------------------------------------------------
The problem of integrating security tasks into legacy real-time applications running on multicores is studied.
Real-time tasks are statically assigned to cores and managed under partitioned fixed-priority scheduling.
Security tasks are managed under global fixed-priority scheduling and have always lower priorities with respect to 
real-time tasks.
The resulting scheduling infrastructure is hence hybrid.
The authors proposed an analysis for this scheduling infrastructure and propose a heuristic algorithm 
to minimize the frequency of execution of security tasks.
Some experimental results are also presented to evaluate the proposed solutions.
---------------------------------------------------------------------------


Strengths of the paper
---------------------------------------------------------------------------
- Relevant topic
- The paper is well organized and quite easy to follow
---------------------------------------------------------------------------


Weaknesses of the paper
---------------------------------------------------------------------------
- Limited contribution
- Limited technical soundness for the main lemma in the analysis
- Missing comparison against analysis methods for processor affinities
- Weak model for security tasks
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
- I found the definition of "workload" used by the authors 
ambiguous. In my opinion, they should precisely define what they mean for "accumulated execution time".
This also impacts Lemma 1, which explicitly argues about workload.
The proof mostly discusses preliminaries and a simple case (First step), while hiding all the complexity 
of the proof behind the sentence " the workload can be maximized by anticipating the release 
of each RT task ...".
I found this argument difficult to follow and non-convincing. 

Overall, I have the feeling that the result of Lemma 2 and its usage in response-time analysis are correct, 
but I do not think that the authors provided a sound proof to support it.

- I found the contribution of the paper a bit weak for an EMSOFT publication due to the following reasons:

	* The analysis of real-time tasks is a classical analysis for partitioned fixed-priority scheduling.
	
	* The analysis of security tasks is, in essence, a modification of the response-time analysis for 
      global fixed-priority scheduling in which the contribution to the interference generated by real-time 
      tasks is refined.
      
	* The optimization algorithm for the periods of security tasks is using an iterative refinement of response times
      starting from safe conditions (larger periods), which is a technique used in many works - even the 
      response-time for global scheduling itself uses the same technique for refining the slack bounds.
      
	* The experimentation on an embedded platform is, in essence, based on a configuration offered 
   	  by a stock Linux distribution (PREEMPT_RT + configuration of processor affinities). 
	  Very limited information is provided about the custom security task implemented by the authors.
   	  
   	* The experimental results with synthetic task sets do not report a comparison against 
   	  analysis methods for processor affinities, which can be directly used to study the 
   	  problem addressed in this paper. 
   	  I agree that the refined workload bound can improve the analysis precision, but it is anyway
   	  important to quantify the improvement in terms of schedulability performance.
   	  The resulting performance will not be the same as the one of the GLOBAL-TMax approach (as mentioned by the authors in Section 7)
   	  because the period optimization strategy can also be performed with the analysis for processor affinities.
   	  
	
 That said, this does not mean that the paper has not value, but I think it is just not enough 
 for a publication in a top-notch conference as EMSOFT. 
  
- The authors neglected state-of-the-art results related to the response-time analysis for global scheduling
  they used in this paper.
  It has been proven that the response-time analysis for global scheduling does not provide any analytical
  advantage over partitioned fixed-priority scheduling (even with carry-in refinements).
  Hence, the same worst-case schedulability performance obtained by the authors can also be obtained with 
  a fully-partitioned approach.
  (Note that the dominance is only in terms of analysis and not in terms of the scheduling approaches themselves,
   that's why you may observe improvements in terms of measured response times when running the system, as in Sec. 5.1)
 
  Please refer to:
   * Sun and Di Natale, "Assessing the pessimism of current multicore global fixed-priority schedulability analysis"
   * Biondi and Sun, "On the Ineffectiveness of 1/m-based Interference Bounds in the Analysis of Global EDF and FIFO Scheduling"   
  
- To strengthen the paper, I recommend the authors to improve the model of security tasks.
  Indeed, I found a bit simplistic to assume that the effectiveness of security tasks is just related to 
  their execution period.
  The work can be strengthen by accounting for other parameters of security tasks obtained form an in-depth 
  analysis of their structure and characteristics.
  
- I would have expected some comments on how state-of-the-art security tasks, such as Tripware, have 
been made compatible with the sporadic task model assumed in the paper.
Indeed, to the best of my knowledge, they are not conceived for matching a recurrent execution with 
run-to-completion semantic.
  

** Other comments:

- Section 3, "... without impacting the RT task parameters (e.g., WCET, ..."
  Please note that, if no isolation mechanisms are implemented, security tasks 
  can affect the timing parameters of real-time tasks even if they have a lower priority,
  e.g., due to memory- and cache-related delays.
  
- Eq. (4): a reference to previous work should be required to present the equation.  
  
- Please note that, in the literature, the term "semi-partitioned scheduling" is typically used to indicate 
  a different class of approaches, i.e., those in which the task migration is explicitly controlled 
  by a timing event or a budget depletion (e.g., see C=D semi-partitioned scheduling).
  The case considered by the authors is more a specific configuration of processor affinities.
  
- Please consider to provide more information on your custom task that checks kernel modules

- Please clarify how have you used the best-fit heuristic: what is the fitting function you used?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
         Relevance to EMSOFT (1-4) (1-4): 3
    Presentation/Readability (1-4) (1-4): 3
                 Originality (1-4) (1-4): 2
         Technical Soundness (1-4) (1-4): 2
          Overall Assessment (1-4) (1-4): 2

Summary of the Paper
---------------------------------------------------------------------------
The paper presents a methodology and a framework for scheduling security tasks in real-time systems running on multicore systems while ensuring that the normal tasks are not affected in terms of timing constraints. It extends previous work by allowing the execute security tasks across cores opportunistically, following a semi-partitioned scheduling policy.
---------------------------------------------------------------------------


Strengths of the paper
---------------------------------------------------------------------------
The paper considers the problem of integrating security tasks in legacy systems, and defines how often the security tasks can be scheduled so that the system remains schedulable

The paper is  well organized and presented.
---------------------------------------------------------------------------


Weaknesses of the paper
---------------------------------------------------------------------------
The migration of security tasks at runtime from one core to another is not explained. It considers the switching overhead negligible, but it does not explain how this is performed, in particular in moving data from one core to the other.

The paper considers security tasks as independent tasks that are periodically performed, and does not consider those security tasks that are very important, that react in case of anomalous behaviour.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
There are missing references in the part related of the response time analysis proposed.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
         Relevance to EMSOFT (1-4) (1-4): 3
    Presentation/Readability (1-4) (1-4): 3
                 Originality (1-4) (1-4): 2
         Technical Soundness (1-4) (1-4): 2
          Overall Assessment (1-4) (1-4): 2

Summary of the Paper
---------------------------------------------------------------------------
This paper proposes a semi-partitioned scheduling framework which can integrate security tasks in the RT scheduling without impacting the existing RT execution.
---------------------------------------------------------------------------


Strengths of the paper
---------------------------------------------------------------------------
1, the idea about incorporating the security task scheduling with the RT task scheduling by an opportunistically executing mechanism can be promising.
2, the paper addresses enough preliminary definitions to help the calculation of the total WCRT, which is clear and reasonable.
3, the experimental part is comprehensive and supports the statement of that higher frequency and lower response time of the security task can be achieved.
---------------------------------------------------------------------------


Weaknesses of the paper
---------------------------------------------------------------------------
1, From a real-time(RT) theory point of view, I believe this is a simple problem with known solutions 30 years ago: how to insert tasks and try to make their periods as small as possible without affecting the correctness. I believe security is just one potential application. Many kinds of servers (differable, sporadic, with background scheduling or not) can be used here.
2, Some issues about the notation and the general concern are listed in the detailed comments.
3, Comparing to HYDRA, the author should further analyze the fact that SCYLLA has better performance on the detection time or the acceptance ration. Some necessary analysis is missing after presenting the experimental results.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Typos, Grammar Error and Unclear Notations: 
1, in the forth paragraph of section one, there should be a full stop after citation [31].
2, x is defined as the response time in each iteration at the beginning of the Preliminary section, and it is just modified as the input of function W_i(). I would recommend changing either of them to make a difference.

Concerns:
1, the title uses the "semi" to describe the partitioning for the scheduling, thus, the author should address more details about the difference of the basis of this paper and the original semi-partitioned paper [35]. Does the semi here have the same meaning with the preliminary paper and what is the difference if not.
2, at the end of the first paragraph of section 4, the author mentioned that the WCRT calculation for security tasks is based on the existing iterative analysis for global multicore scheduling. So, what's the challenge to modify it to incorporate with the RT tasks exactly? The author should highlight it, otherwise, it is just the combination of two existing algorithms, where indeed the challenge here should be one of the key contributions of this paper.
3, a table of important notations is recommended for the convenience.
4, the proof of the lemma 1 is not clear enough at least for the induction from the original statement to the relaxation one. Before "Now consider", one step is missing to connect the original one to the current one.
5, more analysis of the experimental result is recommended.
6, for the algorithm part, some common characteristics should be analyzed such as the complexity, convergence guarantee, and other features.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
         Relevance to EMSOFT (1-4) (1-4): 3
    Presentation/Readability (1-4) (1-4): 3
                 Originality (1-4) (1-4): 2
         Technical Soundness (1-4) (1-4): 3
          Overall Assessment (1-4) (1-4): 2

Summary of the Paper
---------------------------------------------------------------------------
This paper studies the problem of inserting scheduling tasks within schedules that allow some slack. The algorithm makes use of the fact that "scurity tasks" can migrate between cores in a multi-core systems. This means the execution of security tasks is opportunistic, meaning the cores will execute them as much as possible. The approach is for design time. The authors also provide a case study on a rover and synthetic experiments.
---------------------------------------------------------------------------


Strengths of the paper
---------------------------------------------------------------------------
+ I cannot agree more that this is a very important and timely topic.

+ The paper is sound and well written.

+ The rover case study is interesting.
---------------------------------------------------------------------------


Weaknesses of the paper
---------------------------------------------------------------------------
I have two major problems with this paper:

- The results are pretty incremental: find slack and insert security tasks. I fail to see what exactly the challenging research problem is. Any static scheduling framework should be able to do that. So, in this respect, the paper is pretty incremental.

- I don't believe in strictly design time techniques to perform security tasks. This has to be a dynamic solution based on the conditions on ground. Static solutions
---------------------------------------------------------------------------




